Exploiting Opportunistic Physical Design in Large-scale Data Analytics

Large-scale systems, such as MapReduce and Hadoop, perform aggressive materialization of intermediate job results in order to support fault tolerance. When jobs correspond to exploratory queries submitted by data analysts, these materializations yield a large set of materialized views that typically capture common computation among successive queries from the same analyst, or even across queries of different analysts who test similar hypotheses. We propose to treat these views as an opportunistic physical design and use them for the purpose of query optimization. We develop a novel query-rewrite algorithm that addresses the two main challenges in this context: how to search the large space of rewrites, and how to reason about views that contain UDFs (a common feature in large-scale data analytics). The algorithm, which provably finds the minimum-cost rewrite, is inspired by nearest-neighbor searches in non-metric spaces. We present an extensive experimental study on real-world datasets with a prototype data-analytics system based on Hive. The results demonstrate that our approach can result in dramatic performance improvements on complex data-analysis queries, reducing total execution time by an average of 61% and up to two orders of magnitude.

==> old/problem.statement.txt <==
Problem statement

Given as input an evolutionary query workflow W which contains many UDFs, and a set of candidate views C, find a minimal cost total execution plan by considering rewrites of the workflow using a limited set of query rewrite rules, including new candidate generation.



View Finder
1.  What is a viewfinder
Given a target artifact, a set of candidate artifacts, and a set of transformational rules, the viewfinder will find the cheapest plan rewrite of the target, if such a plan exists.


2.  Why is it hard?
P1. Rewriting queries using views is a long-studied problem and is known to be NP-Hard.
- Concerns about the expressivity of the query language and the expressivity of the views.
The complexity of the problem rests in the combination of the the expressivity of the query language and that of the view rewrite language.
In our case, the workflow language (or the query language), can contain almost any statement in SQL, as well as many user-defined functions (UDF).  Our rewrite language contains a subset of the workflow language, but can also be extended to include any arbitrary UDF.  Currently, our rewrite langue supports SPJG with some aggregations as well as UDFs.

Complexity class here.

P2.  While we consider the set of existsing views in the system as our original candidate views, we allow generating new candidate views by the successive pair-wise merging of those existing views with each other.  Merging views is a costly operation in execution time, so each merge operation increases the plan cost of the new candidate view significantly.  As wil be described in section -next-, we can take advantage of this condition to grow the generated candidate pool judicioulsy.   Growing the candidate pool in this manner increases the number of views under consideration for the query rewirting algorightm.  This explodes the space of possible rewrite plans exponentially.

The space of plans is exponential in the number of candidate views and the number of rewrite rules.

C * (C choose 2)^m * k!

C represents the exisiting candidate views in the system.
C Choose 2 represents the number of generated candidate views from one pair-wise merge
Power m represents the number of "rounds" pair-wise merges.
k represents the number of rewrite rules, and since the order of the rules matters, we must consider this to be a permutation of the k rules.





3.  Contributions to enable smart-search.
When considering rewrite plans, we can order the search space using the expected cost of a plan given our cost function.
Contribution: MinDist.
Given a plan, we can compute the minimum expected cost of a plan p by considering a hypothetical plan p', which represents the most optimistic guess on the expected cost of p.  The goal of the MinDist is simply to help differentiate plans with vastly different expected costs.

The first optimistic characteristic to exploit is to assume that all operations are independent, which of course is not the case. The second characteristic follows that for any operation, it is at least as costly for larger data as for smaller data.

This leads us to one possible implementation of MinDist:
Let Op be the most expensive operation in plan p.
Let D be the smallest data size in plan p.
It follows that the minimum possible cost of plan p can be represented as a plan p' which consists only of only operation Op on one data set D; cost (Op(D)).

Here MinDist represents a weak lower bound on cost(p).  Certainly many further exensions to MinDist are possible to decrease the weakness of the bound.  Since our purpose is simply differentiate low-cost plans from much higher-cost plans, a weak lower bound suffices here.  However, in experiment -X- we show 2 variants of the MinDist representing a weak lower-bound and a less-weak lower bound and quantify the benefits of tightening the bound.

Computing MinDist
We say the MinDist(c,t) represents the minimum cost to transform a candidate view c into a target view t.   Using our model of an Artifact from section (preliminaries) we compute a sort-of edit distance between c and t, that is, the number of attributes, filters and groupbys that are present in t and not in c.  Utilizing our optimistic assumption the each operation is independent, each missing attribute, filter, and groupby represents an independent operation needed to transform c into t.  This will result in zero or more transformations required.  Next it is possible to note that some transformations are not possible.  These include adding attributes, unrolling groupbys, or removing filters.  We make the distinction that if such operations are required, then MinDist will consider the distance from c to t as infinite.  As shown in the next section, this helps us to prune the plan search space and grow the new candidates more slowly.


4.  Heuristics for Pruning the space of plans to consider.

We can utilize MinDist here as well.  First we can reduce C to C', C' is the number of candidate views c where MinDist(c, t) is finite.

Pruning.
We can bound the number of successive pair-wise merges m to some small integer which allows us to consider up to m-way merges.  As the number of candidates grows, the search space of rewrite plans grows exponentially, and considering also that each merge is an expensive operation, we should restrict m.  Furthermore we can


New formula:
C' * (C'' choose 2)^4 * k!


C'' represents a fraction of the number of candidate views that we consider for merging.


